Near field Exposure Assessment of Complex Anatomical Structures in 5G Bands

With the proliferation of 5G wireless networks, the population is increasingly exposed to frequencies approaching the millimeter-wave (mmW) range. Human ears are among the most exposed body parts. This paper proposes an analysis of the ear exposure in the near field using an anatomical model in presence of different electromagnetic (EM) sources (vertical dipole, horizontal dipole, 4X4 array of vertical dipoles, and 4X4 array of horizontal dipoles). This study demonstrates that, for a given input power and antenna-ear distance, the absorbed power density (Sab) induced by a dipole antenna array is up to 3.9 times higher than the one produced by a single dipole. Sab is only slightly sensitive to the dipole orientation (vertical or horizontal) resulting in relatively weak variations (up to 7%).

==> data/APD_dipole.txt <==
distance	dipole_vertical	array_vertical	dipole_horizontal	array_horizontal
5	2.15867158671587	3.81297256976232	2.21549222144106	3.87738588863335
10	1.43547055354284	4.26547556868325	1.38517837506535	4.37785674344775
15	0.974370208105148	3.76427786682996	0.930542786580859	3.51903894370389
